Handy Formulas for Binomial Moments

Despite the relevance of the binomial distribution for probability theory and applied statistical inference, its higher-order moments are poorly understood. The existing formulas are either not general enough, or not structured and simplified enough for intended applications. This paper introduces novel formulas for binomial moments, in form of \emph{polynomials in the variance} rather than in the success probability. The obtained formulas are arguably better structured, simpler and superior in their numerical properties compared to prior works. In addition, the paper presents algorithms to derive these formulas along with working implementation in the Python symbolic algebra package. The novel approach is a combinatorial argument coupled with clever algebraic simplifications which rely on symmetrization theory. As an interesting byproduct we establish \emph{asymptotically sharp estimates for central binomial moments}, improving upon partial results from prior works.

==> binomial_moments.txt <==
0.0,0.0,0.0
0.0,0.041666666666666664,-0.0
0.0,0.08333333333333333,-0.0
0.0,0.125,-0.0
0.0,0.16666666666666666,-0.0
0.0,0.20833333333333331,-0.0
0.0,0.25,-0.0
0.0,0.29166666666666663,-0.0
0.0,0.3333333333333333,0.0
0.0,0.375,0.0
0.0,0.41666666666666663,0.0
0.0,0.4583333333333333,0.0
0.0,0.5,0.0
0.0,0.5416666666666666,0.0
0.0,0.5833333333333333,0.0
0.0,0.625,0.0
0.0,0.6666666666666666,0.0
0.0,0.7083333333333333,-0.0
0.0,0.75,-0.0
0.0,0.7916666666666666,-0.0
0.0,0.8333333333333333,-0.0
0.0,0.875,-0.0
0.0,0.9166666666666666,-0.0
0.0,0.9583333333333333,-0.0
0.0,1.0,0.0

4.166666666666667,0.0,0.0
4.166666666666667,0.041666666666666664,0.6163299983093932
4.166666666666667,0.08333333333333333,1.8220574440452462
4.166666666666667,0.125,3.2734857665167922
4.166666666666667,0.16666666666666666,4.7398110639574735
4.166666666666667,0.20833333333333331,6.079074204867435
4.166666666666667,0.25,7.216644287109379
4.166666666666667,0.29166666666666663,8.12623345475791
4.166666666666667,0.3333333333333333,8.81344307270231
4.166666666666667,0.375,9.301841259002686
4.166666666666667,0.41666666666666663,9.6215717749994
4.166666666666667,0.4583333333333333,9.800494273176492
4.166666666666667,0.5,9.857855902777857
4.166666666666667,0.5416666666666666,9.800494273176252
4.166666666666667,0.5833333333333333,9.621571774999497
4.166666666666667,0.625,9.301841259002982
4.166666666666667,0.6666666666666666,8.813443072702082
4.166666666666667,0.7083333333333333,8.126233454758136
4.166666666666667,0.75,7.216644287109375
4.166666666666667,0.7916666666666666,6.079074204867456
4.166666666666667,0.8333333333333333,4.739811063957847
4.166666666666667,0.875,3.2734857665173442
4.166666666666667,0.9166666666666666,1.8220574440460289
4.166666666666667,0.9583333333333333,0.6163299983098527
4.166666666666667,1.0,0.0

8.333333333333334,0.0,0.0
8.333333333333334,0.041666666666666664,2.743843964116091
8.333333333333334,0.08333333333333333,9.599397459002532
8.333333333333334,0.125,19.543764326307517
8.333333333333334,0.16666666666666666,31.573585867245843
8.333333333333334,0.20833333333333331,44.728405209253395
8.333333333333334,0.25,58.11157226562507
8.333333333333334,0.29166666666666663,70.90868928813661
8.333333333333334,0.3333333333333333,82.4035970126505
8.333333333333334,0.375,91.99190139770526
8.333333333333334,0.41666666666666663,99.19204095608721
8.333333333333334,0.4583333333333333,103.65389467939148
8.333333333333334,0.5,105.16493055555573
8.333333333333334,0.5416666666666666,103.65389467939067
8.333333333333334,0.5833333333333333,99.19204095608643
8.333333333333334,0.625,91.99190139770508
8.333333333333334,0.6666666666666666,82.40359701264879
8.333333333333334,0.7083333333333333,70.90868928813552
8.333333333333334,0.75,58.111572265625
8.333333333333334,0.7916666666666666,44.72840520925543
8.333333333333334,0.8333333333333333,31.573585867246518
8.333333333333334,0.875,19.54376432631193
8.333333333333334,0.9166666666666666,9.599397459001896
8.333333333333334,0.9583333333333333,2.7438439641116474
8.333333333333334,1.0,-7.579122514774403e-12

12.5,0.0,0.0
12.5,0.041666666666666664,6.7970421906197815
12.5,0.08333333333333333,26.234033111028054
12.5,0.125,57.32933282852173
12.5,0.16666666666666666,97.94392736196843
12.5,0.20833333333333331,145.15668775155552
12.5,0.25,195.60012817382812
12.5,0.29166666666666663,245.7566631020177
12.5,0.3333333333333333,292.2153635116596
12.5,0.375,331.88921213150024
12.5,0.41666666666666663,362.1928577396923
12.5,0.4583333333333333,381.18086850528783
12.5,0.5,387.646484375
12.5,0.5416666666666666,381.18086850528687
12.5,0.5833333333333333,362.19285773969744
12.5,0.625,331.88921213150024
12.5,0.6666666666666666,292.2153635116596
12.5,0.7083333333333333,245.75666310202195
12.5,0.75,195.60012817382812
12.5,0.7916666666666666,145.15668775156527
12.5,0.8333333333333333,97.94392736196754
12.5,0.875,57.32933282852173
12.5,0.9166666666666666,26.234033111002475
12.5,0.9583333333333333,6.797042190590237
12.5,1.0,0.0

16.666666666666668,0.0,0.0
16.666666666666668,0.041666666666666664,13.190424971020164
16.666666666666668,0.08333333333333333,54.627977466278004
16.666666666666668,0.125,125.1486884223091
16.666666666666668,0.16666666666666666,221.29343850022875
16.666666666666668,0.20833333333333331,336.57261657017153
16.666666666666668,0.25,462.59765625000034
16.666666666666668,0.29166666666666663,590.0794504982837
16.666666666666668,0.3333333333333333,709.6936442615456
16.666666666666668,0.375,812.8128051757828
16.666666666666668,0.41666666666666663,892.1054723222464
16.666666666666668,0.4583333333333333,942.002083037504
16.666666666666668,0.5,959.0277777777801
16.666666666666668,0.5416666666666666,942.00208303751
16.666666666666668,0.5833333333333333,892.1054723222405
16.666666666666668,0.625,812.8128051757836
16.666666666666668,0.6666666666666666,709.6936442615465
16.666666666666668,0.7083333333333333,590.0794504982912
16.666666666666668,0.75,462.59765625001705
16.666666666666668,0.7916666666666666,336.57261657019683
16.666666666666668,0.8333333333333333,221.2934385002225
16.666666666666668,0.875,125.14868842231787
16.666666666666668,0.9166666666666666,54.62797746632506
16.666666666666668,0.9583333333333333,13.190424970984951
16.666666666666668,1.0,6.063298011819522e-11

20.833333333333336,0.0,0.0
20.833333333333336,0.041666666666666664,22.33849259851691
20.833333333333336,0.08333333333333333,97.68324359090857
20.833333333333336,0.125,231.52032825681908
20.833333333333336,0.16666666666666666,419.0647222341297
20.833333333333336,0.20833333333333331,648.1848864034989
20.833333333333336,0.25,902.0195007324227
20.833333333333336,0.29166666666666663,1161.2863470788152
20.833333333333336,0.3333333333333333,1406.2833409541229
20.833333333333336,0.375,1618.5817122459405
20.833333333333336,0.41666666666666663,1782.4113349001757
20.833333333333336,0.4583333333333333,1885.738205562699
20.833333333333336,0.5,1921.034071180549
20.833333333333336,0.5416666666666666,1885.7382055626972
20.833333333333336,0.5833333333333333,1782.4113349001643
20.833333333333336,0.625,1618.5817122459234
20.833333333333336,0.6666666666666666,1406.2833409541138
20.833333333333336,0.7083333333333333,1161.2863470788477
20.833333333333336,0.75,902.0195007323864
20.833333333333336,0.7916666666666666,648.1848864035279
20.833333333333336,0.8333333333333333,419.064722234105
20.833333333333336,0.875,231.52032825686325
20.833333333333336,0.9166666666666666,97.68324359085531
20.833333333333336,0.9583333333333333,22.338492598467024
20.833333333333336,1.0,0.0

25.0,0.0,0.0
25.0,0.041666666666666664,34.65574536630973
25.0,0.08333333333333333,158.30184455107593
25.0,0.125,384.9627494812012
25.0,0.16666666666666666,708.7003815157748
25.0,0.20833333333333331,1109.202191989935
25.0,0.25,1556.781005859375
25.0,0.29166666666666663,2016.7866484454958
25.0,0.3333333333333333,2453.4293552812073
25.0,0.375,2833.014965057373
25.0,0.41666666666666663,3126.591895669903
25.0,0.4583333333333333,3312.009903367488
25.0,0.5,3375.390625
25.0,0.5416666666666666,3312.0099033674874
25.0,0.5833333333333333,3126.5918956699147
25.0,0.625,2833.014965057373
25.0,0.6666666666666666,2453.4293552811882
25.0,0.7083333333333333,2016.7866484455008
25.0,0.75,1556.781005859375
25.0,0.7916666666666666,1109.2021919899992
25.0,0.8333333333333333,708.7003815157685
25.0,0.875,384.9627494812012
25.0,0.9166666666666666,158.30184455102767
25.0,0.9583333333333333,34.65574536633842
25.0,1.0,0.0

29.166666666666668,0.0,0.0
29.166666666666668,0.041666666666666664,50.556683567598306
29.166666666666668,0.08333333333333333,239.38579341293635
29.166666666666668,0.125,593.9944492446052
29.166666666666668,0.16666666666666666,1107.6430192972678
29.166666666666668,0.20833333333333331,1748.8332280678794
29.166666666666668,0.25,2469.7975158691406
29.166666666666668,0.29166666666666663,3213.989650200205
29.166666666666668,0.3333333333333333,3922.576588934617
29.166666666666668,0.375,4539.93159532547
29.166666666666668,0.41666666666666663,5018.12860482788
29.166666666666668,0.4583333333333333,5320.43784373855
29.166666666666668,0.5,5423.822699652784
29.166666666666668,0.5416666666666666,5320.437843738523
29.166666666666668,0.5833333333333333,5018.128604827879
29.166666666666668,0.625,4539.931595325462
29.166666666666668,0.6666666666666666,3922.576588934597
29.166666666666668,0.7083333333333333,3213.9896502002334
29.166666666666668,0.75,2469.7975158691406
29.166666666666668,0.7916666666666666,1748.8332280679087
29.166666666666668,0.8333333333333333,1107.6430192974492
29.166666666666668,0.875,593.9944492444814
29.166666666666668,0.9166666666666666,239.3857934131221
29.166666666666668,0.9583333333333333,50.55668356743992
29.166666666666668,1.0,-2.1221543041368326e-10

33.333333333333336,0.0,0.0
33.333333333333336,0.041666666666666664,70.45580749558232
33.333333333333336,0.08333333333333333,343.837103242646
33.333333333333336,0.125,867.1339246961808
33.333333333333336,0.16666666666666666,1633.335238530712
33.333333333333336,0.20833333333333331,2596.286689375727
33.333333333333336,0.25,3683.9843750000027
33.333333333333336,0.29166666666666663,4810.3046479448285
33.333333333333336,0.3333333333333333,5885.169943606159
33.333333333333336,0.375,6823.150634765633
33.333333333333336,0.41666666666666663,7550.502912570503
33.333333333333336,0.4583333333333333,8010.642693962497
33.333333333333336,0.5,8168.055555555581
33.333333333333336,0.5416666666666666,8010.642693962502
33.333333333333336,0.5833333333333333,7550.502912570501
33.333333333333336,0.625,6823.150634765663
33.333333333333336,0.6666666666666666,5885.169943606202
33.333333333333336,0.7083333333333333,4810.304647944804
33.333333333333336,0.75,3683.984375000046
33.333333333333336,0.7916666666666666,2596.286689375909
33.333333333333336,0.8333333333333333,1633.3352385306878
33.333333333333336,0.875,867.1339246961453
33.333333333333336,0.9166666666666666,343.8371032426959
33.333333333333336,0.9583333333333333,70.45580749539668
33.333333333333336,1.0,1.2126596023639044e-10

37.5,0.0,0.0
37.5,0.041666666666666664,94.76761744346149
37.5,0.08333333333333333,474.5577871063609
37.5,0.125,1212.899672985077
37.5,0.16666666666666666,2303.21964216821
37.5,0.20833333333333331,3680.771270651875
37.5,0.25,5242.256927490234
37.5,0.29166666666666663,6863.140937281242
37.5,0.3333333333333333,8412.654320987658
37.5,0.375,9766.491115093231
37.5,0.41666666666666663,10817.196269094213
37.5,0.4583333333333333,11482.245121325972
37.5,0.5,11709.814453125
37.5,0.5416666666666666,11482.245121325954
37.5,0.5833333333333333,10817.196269094202
37.5,0.625,9766.491115093231
37.5,0.6666666666666666,8412.654320987644
37.5,0.7083333333333333,6863.140937281364
37.5,0.75,5242.256927490234
37.5,0.7916666666666666,3680.771270651933
37.5,0.8333333333333333,2303.219642168358
37.5,0.875,1212.899672985077
37.5,0.9166666666666666,474.5577871065848
37.5,0.9583333333333333,94.76761744368501
37.5,1.0,0.0

41.66666666666667,0.0,0.0
41.66666666666667,0.041666666666666664,123.90661370443547
41.66666666666667,0.08333333333333333,634.4498580702375
41.66666666666667,0.125,1639.810191260444
41.66666666666667,0.16666666666666666,3134.738833161866
41.66666666666667,0.20833333333333331,5031.495666634726
41.66666666666667,0.25,7187.530517578125
41.66666666666667,0.29166666666666663,9429.907813811327
41.66666666666667,0.3333333333333333,11576.474622770922
41.66666666666667,0.375,13453.772068023689
41.66666666666667,0.41666666666666663,14911.690124595449
41.66666666666667,0.4583333333333333,15834.865793115652
41.66666666666667,0.5,16150.824652777768
41.66666666666667,0.5416666666666666,15834.865793115661
41.66666666666667,0.5833333333333333,14911.690124595369
41.66666666666667,0.625,13453.772068023636
41.66666666666667,0.6666666666666666,11576.474622770951
41.66666666666667,0.7083333333333333,9429.907813811358
41.66666666666667,0.75,7187.530517578269
41.66666666666667,0.7916666666666666,5031.495666634931
41.66666666666667,0.8333333333333333,3134.738833162045
41.66666666666667,0.875,1639.810191260665
41.66666666666667,0.9166666666666666,634.4498580697417
41.66666666666667,0.9583333333333333,123.9066137043431
41.66666666666667,1.0,3.031649005909761e-10

45.833333333333336,0.0,0.0
45.833333333333336,0.041666666666666664,158.28729657170393
45.833333333333336,0.08333333333333333,826.4153292004319
45.833333333333336,0.125,2156.383976671432
45.833333333333336,0.16666666666666666,4145.335414463783
45.833333333333336,0.20833333333333331,6677.668572062674
45.833333333333336,0.25,9562.720489501962
45.833333333333336,0.29166666666666663,12568.014573136987
45.833333333333336,0.3333333333333333,15448.075750647784
45.833333333333336,0.375,17968.812525272377
45.833333333333336,0.41666666666666663,19927.46592927067
45.833333333333336,0.4583333333333333,21168.12537661813
45.833333333333336,0.5,21592.811414930566
45.833333333333336,0.5416666666666666,21168.12537661813
45.833333333333336,0.5833333333333333,19927.465929270627
45.833333333333336,0.625,17968.812525272304
45.833333333333336,0.6666666666666666,15448.075750647942
45.833333333333336,0.7083333333333333,12568.014573136852
45.833333333333336,0.75,9562.720489502079
45.833333333333336,0.7916666666666666,6677.668572062537
45.833333333333336,0.8333333333333333,4145.33541446345
45.833333333333336,0.875,2156.38397667182
45.833333333333336,0.9166666666666666,826.4153292000306
45.833333333333336,0.9583333333333333,158.28729657184226
45.833333333333336,1.0,0.0

50.0,0.0,0.0
50.0,0.041666666666666664,198.32416633846663
50.0,0.08333333333333333,1053.3562135630998
50.0,0.125,2771.1395263671875
50.0,0.16666666666666666,5352.45198902606
50.0,0.20833333333333331,8648.498681674113
50.0,0.25,12410.7421875
50.0,0.29166666666666663,16334.87051086007
50.0,0.3333333333333333,20098.90260631001
50.0,0.375,23395.431518554688
50.0,0.41666666666666663,25958.005133316197
50.0,0.4583333333333333,27581.644539120112
50.0,0.5,28137.5
50.0,0.5416666666666666,27581.644539120163
50.0,0.5833333333333333,25958.005133316263
50.0,0.625,23395.431518554688
50.0,0.6666666666666666,20098.902606309908
50.0,0.7083333333333333,16334.870510860097
50.0,0.75,12410.7421875
50.0,0.7916666666666666,8648.498681673906
50.0,0.8333333333333333,5352.451989026576
50.0,0.875,2771.1395263671875
50.0,0.9166666666666666,1053.3562135625364
50.0,0.9583333333333333,198.32416633885256
50.0,1.0,0.0

54.16666666666667,0.0,0.0
54.16666666666667,0.041666666666666664,244.43172329792324
54.16666666666667,0.08333333333333333,1318.1745242243987
54.16666666666667,0.125,3492.595337496864
54.16666666666667,0.16666666666666666,6773.531159800813
54.16666666666667,0.20833333333333331,10973.194690207452
54.16666666666667,0.25,15774.510955810549
54.16666666666667,0.29166666666666663,20787.884922582474
54.16666666666667,0.3333333333333333,25600.400091449486
54.16666666666667,0.375,29817.44807958602
54.16666666666667,0.41666666666666663,33096.78918692855
54.16666666666667,0.4583333333333333,35175.043947908096
54.16666666666667,0.5,35886.61566840282
54.16666666666667,0.5416666666666666,35175.04394790812
54.16666666666667,0.5833333333333333,33096.789186928494
54.16666666666667,0.625,29817.448079586095
54.16666666666667,0.6666666666666666,25600.400091449454
54.16666666666667,0.7083333333333333,20787.88492258269
54.16666666666667,0.75,15774.510955810252
54.16666666666667,0.7916666666666666,10973.194690207132
54.16666666666667,0.8333333333333333,6773.531159800768
54.16666666666667,0.875,3492.595337497151
54.16666666666667,0.9166666666666666,1318.1745242235254
54.16666666666667,0.9583333333333333,244.43172329941692
54.16666666666667,1.0,1.1823431123048067e-09

58.333333333333336,0.0,0.0
58.333333333333336,0.041666666666666664,297.0244677432734
58.333333333333336,0.08333333333333333,1623.7722742504834
58.333333333333336,0.125,4329.2699072096075
58.333333333333336,0.16666666666666666,8426.01552974013
58.333333333333336,0.20833333333333331,13680.965292401075
58.333333333333336,0.25,19696.942138671875
58.333333333333336,0.29166666666666663,25984.46710390608
58.333333333333336,0.3333333333333333,32024.01310775798
58.333333333333336,0.375,37318.68124008179
58.333333333333336,0.41666666666666663,41437.29954030416
58.333333333333336,0.4583333333333333,44047.94427026898
58.333333333333336,0.5,44941.88368055557
58.333333333333336,0.5416666666666666,44047.944270268876
58.333333333333336,0.5833333333333333,41437.299540304215
58.333333333333336,0.625,37318.68124008176
58.333333333333336,0.6666666666666666,32024.013107757797
58.333333333333336,0.7083333333333333,25984.467103906572
58.333333333333336,0.75,19696.942138671875
58.333333333333336,0.7916666666666666,13680.96529240161
58.333333333333336,0.8333333333333333,8426.01552974122
58.333333333333336,0.875,4329.26990720899
58.333333333333336,0.9166666666666666,1623.7722742504857
58.333333333333336,0.9583333333333333,297.02446774326364
58.333333333333336,1.0,8.488617216547331e-10

62.50000000000001,0.0,0.0
62.50000000000001,0.041666666666666664,356.5168999677169
62.50000000000001,0.08333333333333333,1973.051476707512
62.50000000000001,0.125,5289.681732654573
62.50000000000001,0.16666666666666666,10327.347701796129
62.50000000000001,0.20833333333333331,16801.019182993397
62.50000000000001,0.25,24220.95108032228
62.50000000000001,0.29166666666666663,31982.026350432803
62.50000000000001,0.3333333333333333,39441.186556927336
62.50000000000001,0.375,45982.95003175738
62.50000000000001,0.41666666666666663,51073.01764363951
62.50000000000001,0.4583333333333333,54299.966173489214
62.50000000000001,0.5,55405.02929687508
62.50000000000001,0.5416666666666666,54299.96617348945
62.50000000000001,0.5833333333333333,51073.01764363917
62.50000000000001,0.625,45982.95003175754
62.50000000000001,0.6666666666666666,39441.18655692728
62.50000000000001,0.7083333333333333,31982.026350432883
62.50000000000001,0.75,24220.951080322695
62.50000000000001,0.7916666666666666,16801.01918299298
62.50000000000001,0.8333333333333333,10327.347701796725
62.50000000000001,0.875,5289.681732654772
62.50000000000001,0.9166666666666666,1973.0514767080651
62.50000000000001,0.9583333333333333,356.5168999669197
62.50000000000001,1.0,-1.5916157281026246e-09

66.66666666666667,0.0,0.0
66.66666666666667,0.041666666666666664,423.32352026445346
66.66666666666667,0.08333333333333333,2368.914144661637
66.66666666666667,0.125,6382.349310980906
66.66666666666667,0.16666666666666666,12494.9702789209
66.66666666666667,0.20833333333333331,20362.565056722793
66.66666666666667,0.25,29389.453125000025
66.66666666666667,0.29166666666666663,38837.971957764465
66.66666666666667,0.3333333333333333,47923.36534064934
66.66666666666667,0.375,55894.07348632818
66.66666666666667,0.41666666666666663,62097.424947130865
66.66666666666667,0.4583333333333333,66030.73032485551
66.66666666666667,0.5,67377.77777777796
66.66666666666667,0.5416666666666666,66030.7303248558
66.66666666666667,0.5833333333333333,62097.4249471308
66.66666666666667,0.625,55894.073486328205
66.66666666666667,0.6666666666666666,47923.365340649616
66.66666666666667,0.7083333333333333,38837.97195776482
66.66666666666667,0.75,29389.453125000364
66.66666666666667,0.7916666666666666,20362.565056722135
66.66666666666667,0.8333333333333333,12494.970278920744
66.66666666666667,0.875,6382.349310981469
66.66666666666667,0.9166666666666666,2368.9141446609938
66.66666666666667,0.9583333333333333,423.32352026493635
66.66666666666667,1.0,-2.425319204727809e-09

70.83333333333334,0.0,0.0
70.83333333333334,0.041666666666666664,497.85882892668246
70.83333333333334,0.08333333333333333,2814.262291179019
70.83333333333334,0.125,7615.7911393377535
70.83333333333334,0.16666666666666666,14946.325864066555
70.83333333333334,0.20833333333333331,24394.81160832767
70.83333333333334,0.25,35245.36361694337
70.83333333333334,0.29166666666666663,46609.71322150297
70.83333333333334,0.3333333333333333,57541.994360615834
70.83333333333334,0.375,67135.87063550952
70.83333333333334,0.41666666666666663,74604.00290097474
70.83333333333334,0.4583333333333333,79339.85739165456
70.83333333333334,0.5,80961.85438368052
70.83333333333334,0.5416666666666666,79339.85739165459
70.83333333333334,0.5833333333333333,74604.00290097462
70.83333333333334,0.625,67135.87063550933
70.83333333333334,0.6666666666666666,57541.994360616445
70.83333333333334,0.7083333333333333,46609.713221503225
70.83333333333334,0.75,35245.36361694346
70.83333333333334,0.7916666666666666,24394.811608327935
70.83333333333334,0.8333333333333333,14946.325864066317
70.83333333333334,0.875,7615.791139337903
70.83333333333334,0.9166666666666666,2814.262291177449
70.83333333333334,0.9583333333333333,497.8588289279572
70.83333333333334,1.0,-1.0307606620093188e-09

75.0,0.0,0.0
75.0,0.041666666666666664,580.5373262476038
75.0,0.08333333333333333,3311.99792932581
75.0,0.125,8998.525714874268
75.0,0.16666666666666666,17698.85706018519
75.0,0.20833333333333331,28926.967532546427
75.0,0.25,41831.597900390625
75.0,0.29166666666666663,55354.65943725019
75.0,0.3333333333333333,68368.51851851851
75.0,0.375,79792.16051101685
75.0,0.41666666666666663,88686.2329553675
75.0,0.4583333333333333,94326.96804117256
75.0,0.5,96258.984375
75.0,0.5416666666666666,94326.96804117269
75.0,0.5833333333333333,88686.23295536739
75.0,0.625,79792.16051101685
75.0,0.6666666666666666,68368.51851851889
75.0,0.7083333333333333,55354.65943724998
75.0,0.75,41831.597900390625
75.0,0.7916666666666666,28926.967532546172
75.0,0.8333333333333333,17698.857060187263
75.0,0.875,8998.525714874268
75.0,0.9166666666666666,3311.9979293271626
75.0,0.9583333333333333,580.5373262459284
75.0,1.0,0.0

79.16666666666667,0.0,0.0
79.16666666666667,0.041666666666666664,671.7735125204173
79.16666666666667,0.08333333333333333,3865.023072168171
79.16666666666667,0.125,10539.071534739602
79.16666666666667,0.16666666666666666,20770.006470228916
79.16666666666667,0.20833333333333331,33988.241524117475
79.16666666666667,0.25,49191.07131958009
79.16666666666667,0.29166666666666663,65130.21990060803
79.16666666666667,0.3333333333333333,80474.38271604941
79.16666666666667,0.375,93946.76214456561
79.16666666666667,0.41666666666666663,104437.59656050566
79.16666666666667,0.4583333333333333,111091.68294069708
79.16666666666667,0.5,113370.89301215272
79.16666666666667,0.5416666666666666,111091.68294069708
79.16666666666667,0.5833333333333333,104437.59656050614
79.16666666666667,0.625,93946.76214456515
79.16666666666667,0.6666666666666666,80474.38271604945
79.16666666666667,0.7083333333333333,65130.219900608776
79.16666666666667,0.75,49191.07131958008
79.16666666666667,0.7916666666666666,33988.24152411648
79.16666666666667,0.8333333333333333,20770.006470228178
79.16666666666667,0.875,10539.07153474128
79.16666666666667,0.9166666666666666,3865.0230721711428
79.16666666666667,0.9583333333333333,671.7735125169314
79.16666666666667,1.0,2.3040532444914183e-09

83.33333333333334,0.0,0.0
83.33333333333334,0.041666666666666664,771.9818880383225
83.33333333333334,0.08333333333333333,4476.239732772254
83.33333333333334,0.125,12245.947096082904
83.33333333333334,0.16666666666666666,24177.216697149826
83.33333333333334,0.20833333333333331,39607.8422777792
83.33333333333334,0.25,57366.699218750015
83.33333333333334,0.29166666666666663,75993.8039071784
83.33333333333334,0.3333333333333333,93931.03185490024
83.33333333333334,0.375,109683.49456787114
83.33333333333334,0.41666666666666663,121951.57516658574
83.33333333333334,0.4583333333333333,129733.62275751402
83.33333333333334,0.5,132399.3055555556
83.33333333333334,0.5416666666666666,129733.6227575143
83.33333333333334,0.5833333333333333,121951.57516658567
83.33333333333334,0.625,109683.49456787092
83.33333333333334,0.6666666666666666,93931.03185490065
83.33333333333334,0.7083333333333333,75993.80390717923
83.33333333333334,0.75,57366.699218750124
83.33333333333334,0.7916666666666666,39607.84227777866
83.33333333333334,0.8333333333333333,24177.216697151685
83.33333333333334,0.875,12245.947096083077
83.33333333333334,0.9166666666666666,4476.239732770561
83.33333333333334,0.9583333333333333,771.9818880338178
83.33333333333334,1.0,-1.2126596023639045e-09

87.5,0.0,0.0
87.5,0.041666666666666664,881.576953094519
87.5,0.08333333333333333,5148.549924204215
87.5,0.125,14127.670896053314
87.5,0.16666666666666666,27937.930343900036
87.5,0.20833333333333331,45814.97848826998
87.5,0.25,66401.39694213867
87.5,0.29166666666666663,88002.82075256312
87.5,0.3333333333333333,108809.91083676276
87.5,0.375,127086.17681264877
87.5,0.41666666666666663,141321.65022380408
87.5,0.4583333333333333,150352.4081589099
87.5,0.5,153445.947265625
87.5,0.5416666666666666,150352.4081589103
87.5,0.5833333333333333,141321.65022380417
87.5,0.625,127086.17681264877
87.5,0.6666666666666666,108809.91083676329
87.5,0.7083333333333333,88002.8207525642
87.5,0.75,66401.39694213867
87.5,0.7916666666666666,45814.97848826917
87.5,0.8333333333333333,27937.930343901447
87.5,0.875,14127.670896053314
87.5,0.9166666666666666,5148.549924201988
87.5,0.9583333333333333,881.5769530890178
87.5,1.0,0.0

91.66666666666667,0.0,0.0
91.66666666666667,0.041666666666666664,1000.973207982207
91.66666666666667,0.08333333333333333,5884.855659530215
91.66666666666667,0.125,16192.761431799998
91.66666666666667,0.16666666666666666,32069.590013431647
91.66666666666667,0.20833333333333331,52638.85885032825
91.66666666666667,0.25,76338.07983398438
91.66666666666667,0.29166666666666663,101214.67973236414
91.66666666666667,0.3333333333333333,125182.46456332889
91.66666666666667,0.375,146238.62791061404
91.66666666666667,0.41666666666666663,162641.30318235708
91.66666666666667,0.4583333333333333,173047.65981217197
91.66666666666667,0.5,176612.54340277772
91.66666666666667,0.5416666666666666,173047.65981217223
91.66666666666667,0.5833333333333333,162641.3031823567
91.66666666666667,0.625,146238.62791061398
91.66666666666667,0.6666666666666666,125182.46456332908
91.66666666666667,0.7083333333333333,101214.67973236329
91.66666666666667,0.75,76338.07983398538
91.66666666666667,0.7916666666666666,52638.858850329976
91.66666666666667,0.8333333333333333,32069.590013431327
91.66666666666667,0.875,16192.76143180194
91.66666666666667,0.9166666666666666,5884.8556595230675
91.66666666666667,0.9583333333333333,1000.9732079802209
91.66666666666667,1.0,2.6678511252005896e-09

95.83333333333334,0.0,0.0
95.83333333333334,0.041666666666666664,1130.585152994585
95.83333333333334,0.08333333333333333,6688.058951816406
95.83333333333334,0.125,18449.7372004721
95.83333333333334,0.16666666666666666,36589.63830869677
95.83333333333334,0.20833333333333331,60108.69205869238
95.83333333333334,0.25,87219.66323852542
95.83333333333334,0.29166666666666663,115686.79014218322
95.83333333333334,0.3333333333333333,143120.1379362903
95.83333333333334,0.375,167224.66689348227
95.83333333333334,0.41666666666666663,186004.01549244096
95.83333333333334,0.4583333333333333,197918.99838458674
95.83333333333334,0.5,202000.8192274306
95.83333333333334,0.5416666666666666,197918.99838458627
95.83333333333334,0.5833333333333333,186004.01549244105
95.83333333333334,0.625,167224.66689348157
95.83333333333334,0.6666666666666666,143120.1379362892
95.83333333333334,0.7083333333333333,115686.79014218468
95.83333333333334,0.75,87219.66323852644
95.83333333333334,0.7916666666666666,60108.69205869105
95.83333333333334,0.8333333333333333,36589.638308695874
95.83333333333334,0.875,18449.737200474734
95.83333333333334,0.9166666666666666,6688.058951819498
95.83333333333334,0.9583333333333333,1130.5851529895574
95.83333333333334,1.0,-1.39455854271849e-09

100.0,0.0,0.0
100.0,0.041666666666666664,1270.8272884248538
100.0,0.08333333333333333,7561.0618141289415
100.0,0.125,20907.11669921875
100.0,0.16666666666666666,41515.517832647456
100.0,0.20833333333333331,68253.68680810076
100.0,0.25,99089.0625
100.0,0.29166666666666663,131476.5612776224
100.0,0.3333333333333333,162694.37585733883
100.0,0.375,190128.11279296875
100.0,0.41666666666666663,211503.26860425214
100.0,0.4583333333333333,225066.04454344008
100.0,0.5,229712.5
100.0,0.5416666666666666,225066.04454343993
100.0,0.5833333333333333,211503.26860425243
100.0,0.625,190128.11279296875
100.0,0.6666666666666666,162694.37585733843
100.0,0.7083333333333333,131476.56127762236
100.0,0.75,99089.0625
100.0,0.7916666666666666,68253.68680810067
100.0,0.8333333333333333,41515.517832651305
100.0,0.875,20907.11669921875
100.0,0.9166666666666666,7561.061814134791
100.0,0.9583333333333333,1270.8272884142084
100.0,1.0,0.0

